A repository for discovery and reuse of higher-order network datasets

Higher-order network datasets are dispersed across publications, institutional archives, and software-specific collections, making them difficult to discover, compare, and reuse. We introduce the Aachen Higher-Order Repository of Networks (AHORN), a curated repository of standardized higher-order network datasets derived from publicly released sources. Each dataset entry links a converted dataset to its source, metadata, citation guidance, conversion code, and version history. The repository supports browsable and machine-readable discovery, revision-specific downloads, format validation, and exports for interoperable reuse. We describe the repository architecture, curation workflow, access tools, and the coverage and limitations of the catalog snapshot analyzed in this article.

==> generated/dataset_scale_scatter.csv <==
slug,simplicial_static_nodes,simplicial_static_interactions,simplicial_temporal_nodes,simplicial_temporal_interactions,hypergraph_static_nodes,hypergraph_static_interactions,hypergraph_temporal_nodes,hypergraph_temporal_interactions,combinatorial_static_nodes,combinatorial_static_interactions,combinatorial_temporal_nodes,combinatorial_temporal_interactions,multiple_static_nodes,multiple_static_interactions,multiple_temporal_nodes,multiple_temporal_interactions
contact-high-school,nan,nan,327,172035,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
contact-primary-school,nan,nan,242,106879,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
florentine-families,15,23,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
karate-club,34,136,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
MANTRA-2-manifolds,15,992948,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
MANTRA-3-manifolds,120,8062251,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
semantic-scholar-coauth-sample,352,24200,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
tags-ask-ubuntu,nan,nan,nan,nan,nan,nan,3029,219076,nan,nan,nan,nan,nan,nan,nan,nan
cooking,nan,nan,nan,nan,6714,39752,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
cooking-brazilian,nan,nan,nan,nan,853,467,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
cooking-british,nan,nan,nan,nan,1166,804,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
cooking-cajun-creole,nan,nan,nan,nan,1576,1546,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
cooking-chinese,nan,nan,nan,nan,1792,2673,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
cooking-filipino,nan,nan,nan,nan,947,755,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
cooking-french,nan,nan,nan,nan,2102,2644,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
cooking-greek,nan,nan,nan,nan,1198,1174,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
cooking-indian,nan,nan,nan,nan,1664,2997,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
cooking-irish,nan,nan,nan,nan,999,667,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
cooking-italian,nan,nan,nan,nan,2929,7837,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
cooking-jamaican,nan,nan,nan,nan,877,526,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
cooking-japanese,nan,nan,nan,nan,1439,1420,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
cooking-korean,nan,nan,nan,nan,898,830,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
cooking-mexican,nan,nan,nan,nan,2684,6436,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
cooking-moroccan,nan,nan,nan,nan,974,821,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
cooking-russian,nan,nan,nan,nan,872,489,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
cooking-southern-us,nan,nan,nan,nan,2462,4319,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
cooking-spanish,nan,nan,nan,nan,1263,987,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
cooking-thai,nan,nan,nan,nan,1375,1536,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
cooking-vietnamese,nan,nan,nan,nan,1108,824,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
email-eu,nan,nan,nan,nan,nan,nan,1005,209508,nan,nan,nan,nan,nan,nan,nan,nan
email-enron,nan,nan,nan,nan,nan,nan,148,10454,nan,nan,nan,nan,nan,nan,nan,nan
MAG-10,nan,nan,nan,nan,80198,51889,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
tags-math-sx,nan,nan,nan,nan,nan,nan,1629,558272,nan,nan,nan,nan,nan,nan,nan,nan
music-blues-reviews-cajun-zydeco,nan,nan,nan,nan,18,40,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
music-blues-reviews-chicago-blues,nan,nan,nan,nan,404,223,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
music-blues-reviews-delta-blues,nan,nan,nan,nan,178,146,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
music-blues-reviews-detroit-blues,nan,nan,nan,nan,12,4,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
music-blues-reviews-memphis-blues,nan,nan,nan,nan,14,26,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
music-blues-reviews-new-york-blues,nan,nan,nan,nan,565,239,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
music-blues-reviews-st-louis-blues,nan,nan,nan,nan,9,16,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
senate-bills,nan,nan,nan,nan,294,29157,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
tags-stack-overflow,nan,nan,nan,nan,nan,nan,49998,12741779,nan,nan,nan,nan,nan,nan,nan,nan
coauth-DBLP,nan,nan,nan,nan,nan,nan,1930378,3700681,nan,nan,nan,nan,nan,nan,nan,nan
coauth-MAG-Geology,nan,nan,nan,nan,nan,nan,1261129,1591166,nan,nan,nan,nan,nan,nan,nan,nan
coauth-MAG-History,nan,nan,nan,nan,nan,nan,1034876,1813147,nan,nan,nan,nan,nan,nan,nan,nan
drug-target-interaction,nan,nan,nan,nan,nan,nan,nan,nan,565,79627,nan,nan,nan,nan,nan,nan
algebra-questions,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,423,1268,nan,nan
amazon-reviews,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,2268264,4285363,nan,nan
threads-ask-ubuntu,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,125602,117764
citeseer-cocitation,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,3312,1079,nan,nan
cora-coauthorship,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,1072,1393,nan,nan
cora-cocitation,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,2708,1579,nan,nan
dblp-coauthorship,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,22363,32304,nan,nan
geometry-questions,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,580,1193,nan,nan
house-bills,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,1494,60987,nan,nan
house-committees,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,1290,341,nan,nan
madison-restaurant-reviews,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,565,601,nan,nan
mathoverflow-answers,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,73851,5446,nan,nan
threads-math-sx,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,176445,563710
music-blues-reviews,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,1106,694
NDC-classes,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,1161,49726
NDC-substances,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,5556,112919
pubmed-cocitation,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,19717,7963,nan,nan
senate-committees,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,282,315,nan,nan
threads-stack-overflow,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,2675969,8804634
trivago-clicks,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,172738,233202,nan,nan
vegas-bars-reviews,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,1234,1194,nan,nan
vegas-bars-reviews-adult-entertainment,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,47,93,nan,nan
vegas-bars-reviews-bar-crawl,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,5,6,nan,nan
vegas-bars-reviews-champagne-bars,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,55,94,nan,nan
vegas-bars-reviews-cocktail-bars,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,241,133,nan,nan
vegas-bars-reviews-comedy-clubs,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,61,106,nan,nan
vegas-bars-reviews-dance-clubs,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,55,104,nan,nan
vegas-bars-reviews-dive-bars,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,33,68,nan,nan
vegas-bars-reviews-gay-bars,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,4,3,nan,nan
vegas-bars-reviews-hookah-bars,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,23,48,nan,nan
vegas-bars-reviews-karaoke,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,576,139,nan,nan
vegas-bars-reviews-lounges,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,21,56,nan,nan
vegas-bars-reviews-piano-bars,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,5,9,nan,nan
vegas-bars-reviews-pool-halls,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,41,94,nan,nan
vegas-bars-reviews-pubs,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,118,126,nan,nan
vegas-bars-reviews-sports-bars,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,90,115,nan,nan
walmart-trips,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,88860,69906,nan,nan


==> generated/domain_distribution.csv <==
domain,combinatorial_complex,hypergraph,multiple,simplicial_complex,total
reviews,0,7,19,0,26
food,0,21,0,0,21
communication,0,5,3,0,8
collaboration,0,0,5,0,5
social,0,0,0,5,5
biomedical,1,0,1,0,2
proximity,0,0,0,2,2
similarity,1,0,0,0,1


==> generated/interaction_size_frequency.csv <==
interaction_size,median_share_pct
2,23.614568134351842
3,13.574380165289258
4,6.086956521739131
5,4.964539007092199
6,3.7297500941856083
7,2.941176470588235
8,2.0005509525932075
9,1.4173553719008265
10,1.3653136531365315
11,0.9433962264150944
12,0.684931506849315
13,0.31746031746031744
14,0.17716322782758992
15,0.19228691800799394
16,0.10617154473123709
17,0.07398285506997346
18,0.08161979494816426
19,0.07732401626668194
20,0.0364490870575724


==> generated/label_imbalance.csv <==
metadata,dataset,imbalance,index
node,MathOverflow Answers,1218.1228369871021,0
node,Trivago Clicks,129.2286598875491,1
node,Amazon Reviews,20.452341693970215,2
node,Walmart Trips,7.395367257612184,3
node,Cora Co-Authorship,4.2678429234186614,4
node,Cora Co-Citation,3.2999017875409073,5
node,DBLP Co-Authorship,2.2696902559846412,6
node,CiteSeer Co-Citation,1.2694975987863208,7
node,PubMed Co-Citation,0.32554439105918676,8
node,House Bills,0.06024096385542171,9
node,House Committees,0.038759689922480633,10
node,Senate Bills,0.020408163265306145,11
node,Senate Committees,0.0070921985815602375,12
edge,Algebra Questions,20.281908070754696,0
edge,Geometry Questions,15.276268306476382,1
edge,Cooking,13.308890408041503,2
edge,Vegas Bars Reviews,5.33368742323422,3
edge,MAG-10,5.220444745498174,4
edge,Madison Restaurant Reviews,4.314779453606455,5
edge,Music Blues Reviews,3.561177131963574,6


==> generated/metadata_distribution.csv <==
metadata,combinatorial_complex,hypergraph,multiple,simplicial_complex,total
node classes,0,1,11,2,14
node labels,0,0,1,0,1
edge classes,0,2,5,0,7
edge labels,0,0,0,1,1

